Error exponents for tripartite-to-bipartite entanglement transformations

We consider distillation of ebits between a specified pair of subsystems from pure tripartite states by local operations and classical communication. It is known that, allowing an asymptotically vanishing error, the maximal rate is the minimum of the von Neumann entropies of the two corresponding marginals, and under asymptotic stochastic local operations and classical communication the maximal rate is given by a minimization over a one-parameter family of entanglement measures. In this paper, we determine the direct and strong converse error exponents, and the optimal rate for deterministic transformations.

==> rAndRW.dat <==
r	R
0	0.9182958340544896
0.001000	0.926841
0.004000	0.934744
0.010000	0.943234
0.015000	0.948089
0.020000	0.951975
0.030000	0.958083
0.040000	0.962841
0.050000	0.966743
0.060000	0.970044
0.070000	0.972893
0.080000	0.975389
0.090000	0.977598
0.100000	0.979866
0.110000	0.981344
0.120000	0.982950
0.130000	0.984414
0.140000	0.985724
0.150000	0.986933
0.160000	0.988040
0.170000	0.989055
0.180000	0.989988
0.190000	0.990847
0.200000	0.991638
0.210000	0.992367
0.220000	0.993039
0.230000	0.993660
0.240000	0.994233
0.250000	0.994761
0.260000	0.995249
0.270000	0.995700
0.280000	0.996115
0.290000	0.996498
0.300000	0.996851
0.310000	0.997175
0.320000	0.997473
0.330000	0.997747
0.340000	0.997998
0.350000	0.998228
0.360000	0.998437
0.370000	0.998628
0.380000	0.998802
0.390000	0.998959
0.400000	0.999102
0.410000	0.999230
0.420000	0.999345
0.430000	0.999447
0.440000	0.999538
0.450000	0.999618
0.460000	0.999689
0.470000	0.999750
0.480000	0.999803
0.490000	0.999848
0.500000	0.999886
0.510000	0.999917
0.520000	0.999941852394966
0.530000	0.9999999991622757
0.540000	0.999999999635256
0.550000	0.9999999996770497
0.560000	0.9999999995522649
0.570000	0.9999999995548025
0.580000	1.000000
0.590000	1.000000

